Improving UE Energy Efficiency through Network-aware Video Streaming over 5G

Adaptive Bitrate (ABR) Streaming over the cellular networks has been well studied in the literature; however, existing ABR algorithms primarily focus on improving the end-users' Quality of Experience (QoE) while ignoring the resource consumption aspect of the underlying device. Consequently, proactive attempts to download video data to maintain the user's QoE often impact the battery life of the underlying device unless the download attempts are synchronized with the network's channel condition. In this work, we develop EnDASH-5G -- a wrapper over the popular DASH-based ABR streaming algorithm, which establishes this synchronization by utilizing a network-aware video data download mechanism. EnDASH-5G utilizes a novel throughput prediction mechanism for 5G mmWave networks by upgrading the existing throughput prediction models with a transfer learning-based approach leveraging publicly available 5G datasets. It then exploits deep reinforcement learning to dynamically decide the playback buffer length and the video bitrate using the predicted throughput. This ensures that the data download attempts get synchronized with the underlying network condition, thus saving the device's battery power. From a thorough evaluation of EnDASH-5G, we observe that it achieves a near $30.5\%$ decrease in the maximum energy consumption than the state-of-the-art Pensieve ABR algorithm while performing almost at par in QoE.

==> Authors/authorBio.txt <==
Basabdatta Palit has received her Ph.D. Degree from G.S. Sanyal School of Telecommunications, Indian Institute of Technology, Kharagpur, India in 2018. She completed her B.Tech degree in 2009 from West Bengal University of Technology and her M.E. degree in 2011 from Jadavpur University, Kolkata, India. She is currently a Senior Research Associate in the Department of Computer Science and Engineering at Indian Institute of Technology, Kharagpur, India. Her research interest is in the area of Radio Resource Management, Cross-Layer Design and Modelling, Quality of service issues, Traffic modeling, User Association, Stochastic Geometry, Ultra-reliable Low Latency Communication,
Energy Efficient Network Design.

Argha Sen has received his B.Tech in the department of ELectronics and Communication Engineering from National Institute of Technology, Durgapur in the year 2020. He is currently persuing his Ph.D. in the department of Computer Science and Engineering from Indian Institute of Technology, Kharagpur. His research interests include the areas of Next generation cellular networks, Energy Efficient Core Network Design, ABR Streaming.

Abhijit Mondal received his Ph.D. degree from the Department of Computer Science & Engineering, Indian Institute of Technology, in 2021 in online video streaming. He completed his Bachelor of Technology (B Tech) from Maulana Abul Kalam Azad University Of Technology, West Bengal (former West Bengal University Of Technology) in 2010 and Master in Technology (M Tech) from Indian Institue of Technology Guwahati in 2012. He is currently working as a Senior Engineer at VDX.tv.  He has worked in Rovi (now TiVo) as a Software Engineer for 2.5 Years. 

Ayan Zunaid has received his B.tech + M.tech Dual degree in computer science and engineering from Indian institute of technology kharagpur in 2021. He  is currently working with Flipkart as software development engineer 1.

Jay Jayatheerthan has received his Bachelors in Computer Science from P.S.G College of Technology, Coimbatore and Masters in Engineering Management from University of Texas, Austin. He is currently a technologist working with Intel India managing a team working in 5G, Telecom and Networking industry.  His research interest include optimizing 5G networks for energy efficiency and using Intel Xeon SoCs to newer workloads and market segments.

Sandip Chakraborty..

